An assortment of problems in permutation patterns: unimodality, equivalence, derangements, and sorting

We collect open problems in permutation patterns on four themes: rank-unimodality in the permutation pattern poset and log-convexity of principal classes, Wilf-equivalence and shape-Wilf-equivalence, the enumeration of derangements in permutation classes, and sorting by stacks in series, generalized stacks, and restricted containers (C-machines).

==> der123-ratios.txt <==
1	0
2	0.500000000
3	0.400000000
4	0.500000000
5	0.476190476
6	0.500000000
7	0.508158508
8	0.506993007
9	0.522007404
10	0.514765420
11	0.529343721
12	0.521268004
13	0.534009961
14	0.526413006
15	0.537341855
16	0.530487982
17	0.539888537
18	0.533765053
19	0.541919911
20	0.536446715
21	0.543588367
22	0.538677153
23	0.544988635
24	0.540559275
25	0.546183670
26	0.542167675
27	0.547217396
28	0.543557422
29	0.548121614
30	0.544769926
31	0.548920028
32	0.545836861
33	0.549630737
34	0.546782835
35	0.550267833
36	0.547627235
37	0.550842478
38	0.548385540
39	0.551363641
40	0.549070247
41	0.551838618
42	0.549691552
43	0.552273416
44	0.550257860
45	0.552673026
46	0.550776153
47	0.553041631
48	0.551252285
49	0.553382771
50	0.551691195
51	0.553699455
52	0.552097081
53	0.553994267
54	0.552473534
55	0.554269432
56	0.552823643
57	0.554526880
58	0.553150079
59	0.554768295
60	0.553455165
61	0.554995150
62	0.553740930
63	0.555208743
64	0.554009153
65	0.555410219
66	0.554261401
67	0.555600594
68	0.554499061
69	0.555780773
70	0.554723364
71	0.555951564
72	0.554935404
73	0.556113691
74	0.555136163
75	0.556267806
76	0.555326516
77	0.556414494
78	0.555507254
79	0.556554287
80	0.555679087
81	0.556687665
82	0.555842658
83	0.556815064
84	0.555998549
85	0.556936882
86	0.556147289
87	0.557053482
88	0.556289360
89	0.557165196
90	0.556425200
91	0.557272328
92	0.556555211
93	0.557375157
94	0.556679761
95	0.557473939
96	0.556799187
97	0.557568912
98	0.556913799
99	0.557660295
100	0.557023882


==> der132-ratios.txt <==
1	0
2	0.500000000
3	0.400000000
4	0.428571429
5	0.428571429
6	0.431818182
7	0.433566434
8	0.434965035
9	0.436034554
10	0.436889736
11	0.437587181
12	0.438167029
13	0.438656616
14	0.439075470
15	0.439437866
16	0.439754486
17	0.440033479
18	0.440281171
19	0.440502545
20	0.440701581
21	0.440881495
22	0.441044916
23	0.441194011
24	0.441330584
25	0.441456147
26	0.441571981
27	0.441679172
28	0.441778655
29	0.441871230
30	0.441957593
31	0.442038348
32	0.442114026
33	0.442185089
34	0.442251947
35	0.442314963
36	0.442374459
37	0.442430721
38	0.442484006
39	0.442534545
40	0.442582543
41	0.442628189
42	0.442671650
43	0.442713081
44	0.442752619
45	0.442790392
46	0.442826515
47	0.442861095
48	0.442894227
49	0.442926002
50	0.442956500
51	0.442985797
52	0.443013963
53	0.443041062
54	0.443067153
55	0.443092292
56	0.443116530
57	0.443139914
58	0.443162489
59	0.443184296
60	0.443205374
61	0.443225758
62	0.443245482
63	0.443264578
64	0.443283076
65	0.443301002
66	0.443318383
67	0.443335244
68	0.443351608
69	0.443367495
70	0.443382928
71	0.443397924
72	0.443412503
73	0.443426681
74	0.443440474
75	0.443453899
76	0.443466970
77	0.443479700
78	0.443492103
79	0.443504191
80	0.443515976
81	0.443527469
82	0.443538681
83	0.443549622
84	0.443560303
85	0.443570731
86	0.443580916
87	0.443590866
88	0.443600590
89	0.443610095
90	0.443619387
91	0.443628476
92	0.443637366
93	0.443646064
94	0.443654577
95	0.443662911
96	0.443671070
97	0.443679061
98	0.443686888
99	0.443694557
100	0.443702073


==> der231-ratios.txt <==
1	0
2	0.500000000
3	0.200000000
4	0.285714286
5	0.238095238
6	0.234848485
7	0.219114219
8	0.211888112
9	0.202797203
10	0.195522744
11	0.188803457
12	0.182797146
13	0.177270157
14	0.172225587
15	0.167558223
16	0.163232815
17	0.159206814
18	0.155445321
19	0.151917928
20	0.148601227
21	0.145473958
22	0.142517953
23	0.139717477
24	0.137058883
25	0.134530121
26	0.132120594
27	0.129820894
28	0.127622657
29	0.125518405
30	0.123501430
31	0.121565690
32	0.119705727
33	0.117916597
34	0.116193805
35	0.114533254
36	0.112931203
37	0.111384223
38	0.109889167
39	0.108443138
40	0.107043468
41	0.105687690
42	0.104373519
43	0.103098840
44	0.101861686
45	0.100660227
46	0.099492759
47	0.098357691
48	0.097253536
49	0.096178903
50	0.095132489
51	0.094113070
52	0.093119498
53	0.092150691
54	0.091205633
55	0.090283364
56	0.089382980
57	0.088503625
58	0.087644493
59	0.086804819
60	0.085983878
61	0.085180984
62	0.084395486
63	0.083626766
64	0.082874235
65	0.082137335
66	0.081415535
67	0.080708326
68	0.080015227
69	0.079335777
70	0.078669535
71	0.078016084
72	0.077375020
73	0.076745962
74	0.076128541
75	0.075522406
76	0.074927222
77	0.074342664
78	0.073768425
79	0.073204207
80	0.072649726
81	0.072104707
82	0.071568890
83	0.071042019
84	0.070523854
85	0.070014160
86	0.069512712
87	0.069019293
88	0.068533695
89	0.068055717
90	0.067585164
91	0.067121850
92	0.066665594
93	0.066216223
94	0.065773567
95	0.065337464
96	0.064907757
97	0.064484295
98	0.064066931
99	0.063655522
100	0.063249932

